TESS Shines Light on the Origin of the Ambiguous Nuclear Transient ASASSN-18el

We analyze high-cadence data from the Transiting Exoplanet Survey Satellite (TESS) of the ambiguous nuclear transient (ANT) ASASSN-18el. The optical changing-look phenomenon in ASASSN-18el has been argued to be due to either a drastic change in the accretion rate of the existing active galactic nucleus (AGN) or the result of a tidal disruption event (TDE). Throughout the TESS observations, short-timescale stochastic variability is seen, consistent with an AGN. We are able to fit the TESS light curve with a damped-random-walk (DRW) model and recover a rest-frame variability amplitude of $\hat{\sigma} = 0.93 \pm 0.02$ mJy and a rest-frame timescale of $\tau_{DRW} = 20^{+15}_{-6}$ days. We find that the estimated $\tau_{DRW}$ for ASASSN-18el is broadly consistent with an apparent relationship between the DRW timescale and central supermassive black hole mass. The large-amplitude stochastic variability of ASASSN-18el, particularly during late stages of the flare, suggests that the origin of this ANT is likely due to extreme AGN activity rather than a TDE.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
